The impact of fusion-born alpha particles on runaway electron dynamics in ITER disruptions

In the event of a tokamak disruption in a D-T plasma, fusion-born alpha particles take several milliseconds longer to thermalise than the background. As the damping rates drop drastically following the several orders of magnitudes drop of temperature, Toroidal Alfven Eigenmodes (TAEs) can be driven by alpha particles in the collapsing plasma before the onset of the current quench. We employ kinetic simulations of the alpha particle distribution and show that the TAEs can reach sufficiently strong saturation amplitudes to cause significant core runaway electron transport in unmitigated ITER disruptions. As the eigenmodes do not extend to the plasma edge, this effect leads to an increase of the runaway electron plateau current. Mitigation via massive material injection however changes the Alfven frequency and can lead to mode suppression. A combination of the TAE-caused core runaway electron transport with other perturbation sources could lead to a drop of runaway current in unmitigated disruptions.

==> figures/gnuplot/neon_0.txt <==
7	-0.01070
8	-0.00730
9	-0.00683
10	-0.00397
11	-0.00681
12	-0.00894
13	-0.01013
14	-0.01067
15	-0.00872
22	-0.01093
23	-0.00685
24	-0.00642
25	-0.00618
26	-0.00688


==> figures/gnuplot/neon_10.txt <==
7	-0.01538
8	-0.02160
9	-0.00645
10	-0.00635
11	-0.00908
12	-0.01374
13	-0.01332
14	-0.01271
15	-0.01269
22	-0.01517
23	-0.01116
24	-0.00987
25	-0.00951
26	-0.01029


==> figures/gnuplot/neon_100.txt <==
7	-0.03270
8	-0.03192
9	-0.01841
10	-0.02923
11	-0.04610
12	-0.05740
14	-0.07451
15	-0.04686
22	-0.04396
23	-0.04515
24	-0.04410
25	-0.04539
26	-0.04636


==> figures/gnuplot/raw_plots.txt <==

plot [7:16][-0.06:-0.0001] \
'./2021_run2/res_mode2' u 3:($21/$20*($1<0.5 )) ps 3 title 't=0.0' ,\
'./2021_run4/res_mode2' u 3:($21/$20*($1<0.45 )) ps 3 title 't=0.5',\
'./2021_run3/res_mode2' u 3:($21/$20*($1<0.5 )) ps 3 title 't=1.5','\
./2021_run1/res_mode2' u 3:($21/$20*($1<0.5 )) ps 3 title 't=3.0'

plot\
'./2021_run2/antenna_mode2' u 3:($21/$20*($1<0.5 )) ps 3 title 't=0.0' ,\
'./2021_run4/antenna_mode2' u 3:($21/$20*($1<0.5 )) ps 3 title 't=0.5' ,\
'./2021_run3/antenna_mode2' u 3:($21/$20*($1<0.5 )) ps 3 title 't=1.5' ,\
'./2021_run1/antenna_mode2' u 3:($21/$20*($1<0.5 )) ps 3 title 't=3.0'


plot\
'./2021_dens5/antenna_mode2' u 1:($21/$20*($1<0.5 )) ps 3 title 't=1.5, ne*0.5',\
'./2021_run3/low/antenna_mode2' u 1:($21/$20*($1<0.5 )) ps 3 title 't=1.5, ne*1.0',\
'./2021_dens1/antenna_mode2' u 1:($21/$20*($1<0.5 )) ps 3 title 't=1.5, ne*2',\
'./2021_dens3/antenna_mode2' u 1:($21/$20*($1<0.5 )) ps 3 title 't=1.5, ne*3',\
'./2021_dens2/low/antenna_mode2' u 1:($21/$20*($1<0.5 )) ps 3 title 't=1.5, ne*4',\
'./2021_dens6/antenna_mode2' u 1:($21/$20*($1<0.5 )) ps 3 title 't=1.5, ne*10'






#plot './2021_run2/antenna_mode2' u 1:($21/$20*($1<0.5 )) ps 3 title 't=0.0' ,'./2021_run4/antenna_mode2' u 1:($21/$20*($1<0.5 )) ps 3 title 't=0.5' ,'./2021_run3/antenna_mode2' u 1:($21/$20*($1<0.5 )) ps 3 title 't=1.5' ,'./2021_run1/antenna_mode2' u 1:($21/$20*($1<0.5 )) ps 3 title 't=3.0','./2021_dens1/antenna_mode2' u 1:($21/$20*($1<0.5 )) ps 3 title 't=1.5, ne*2','./2021_dens2/antenna_mode2' u 1:($21/$20*($1<0.5 )) ps 3 title 't=1.5, ne*4','./2021_dens3/antenna_mode2' u 1:($21/$20*($1<0.5 )) ps 3 title 't=1.5, ne*3','./2021_dens4/antenna_mode2' u 1:($21/$20*($1<0.5 )) ps 3 title 't=1.5, ne*1.5','./2021_dens5/antenna_mode2' u 1:($21/$20*($1<0.5 )) ps 3 title 't=1.5, ne*0.5'


